Federated Learning Method for Preserving Privacy in Face Recognition System

The state-of-the-art face recognition systems are typically trained on a single computer, utilizing extensive image datasets collected from various number of users. However, these datasets often contain sensitive personal information that users may hesitate to disclose. To address potential privacy concerns, we explore the application of federated learning, both with and without secure aggregators, in the context of both supervised and unsupervised face recognition systems. Federated learning facilitates the training of a shared model without necessitating the sharing of individual private data, achieving this by training models on decentralized edge devices housing the data. In our proposed system, each edge device independently trains its own model, which is subsequently transmitted either to a secure aggregator or directly to the central server. To introduce diverse data without the need for data transmission, we employ generative adversarial networks to generate imposter data at the edge. Following this, the secure aggregator or central server combines these individual models to construct a global model, which is then relayed back to the edge devices. Experimental findings based on the CelebA datasets reveal that employing federated learning in both supervised and unsupervised face recognition systems offers dual benefits. Firstly, it safeguards privacy since the original data remains on the edge devices. Secondly, the experimental results demonstrate that the aggregated model yields nearly identical performance compared to the individual models, particularly when the federated model does not utilize a secure aggregator. Hence, our results shed light on the practical challenges associated with privacy-preserving face image training, particularly in terms of the balance between privacy and accuracy.

==> old_ref.txt <==
\begin{thebibliography}{00}


\bibitem{reynolds1995automatic}
D.~A. Reynolds, ``Automatic speaker recognition using gaussian mixture speaker
  models,'' in \emph{The Lincoln Laboratory Journal}.\hskip 1em plus 0.5em
  minus 0.4em\relax Citeseer, 1995.

\bibitem{furui1996overview}
S.~Furui, ``An overview of speaker recognition technology,'' in \emph{Automatic
  speech and speaker recognition}.\hskip 1em plus 0.5em minus 0.4em\relax
  Springer, 1996, pp. 31--56.

\bibitem{lecun2015deep}
Y.~LeCun, Y.~Bengio, and G.~Hinton, ``Deep learning,'' \emph{nature}, vol. 521,
  no. 7553, pp. 436--444, 2015.

\bibitem{chen2019deep}
J.~Chen and X.~Ran, ``Deep learning with edge computing: A review.''
  \emph{Proceedings of the IEEE}, vol. 107, no.~8, pp. 1655--1674, 2019.

\bibitem{nautsch2019preserving}
A.~Nautsch, A.~Jim{\'e}nez, A.~Treiber, J.~Kolberg, C.~Jasserand, E.~Kindt,
  H.~Delgado, M.~Todisco, M.~A. Hmani, A.~Mtibaa \emph{et~al.}, ``Preserving
  privacy in speaker and speech characterisation,'' \emph{Computer Speech \&
  Language}, vol.~58, pp. 441--480, 2019.

\bibitem{dean2012large}
J.~Dean, G.~S. Corrado, R.~Monga, K.~Chen, M.~Devin, Q.~V. Le, M.~Z. Mao,
  M.~Ranzato, A.~Senior, P.~Tucker \emph{et~al.}, ``Large scale distributed
  deep networks,'' 2012.

\bibitem{mcmahan2017communication}
B.~McMahan, E.~Moore, D.~Ramage, S.~Hampson, and B.~A. y~Arcas,
  ``Communication-efficient learning of deep networks from decentralized
  data,'' in \emph{Artificial Intelligence and Statistics}.\hskip 1em plus
  0.5em minus 0.4em\relax PMLR, 2017, pp. 1273--1282.

\bibitem{bonawitz2019towards}
K.~Bonawitz, H.~Eichner, W.~Grieskamp, D.~Huba, A.~Ingerman, V.~Ivanov,
  C.~Kiddon, J.~Kone{\v{c}}n{\`y}, S.~Mazzocchi, H.~B. McMahan \emph{et~al.},
  ``Towards federated learning at scale: System design,'' \emph{arXiv preprint
  arXiv:1902.01046}, 2019.

\bibitem{kairouz2019advances}
P.~Kairouz, H.~B. McMahan, B.~Avent, A.~Bellet, M.~Bennis, A.~N. Bhagoji,
  K.~Bonawitz, Z.~Charles, G.~Cormode, R.~Cummings \emph{et~al.}, ``Advances
  and open problems in federated learning,'' \emph{arXiv preprint
  arXiv:1912.04977}, 2019.

\bibitem{li2020federated}
T.~Li, A.~K. Sahu, A.~Talwalkar, and V.~Smith, ``Federated learning:
  Challenges, methods, and future directions,'' \emph{IEEE Signal Processing
  Magazine}, vol.~37, no.~3, pp. 50--60, 2020.

\bibitem{wa2020federated}
W.~Group \emph{et~al.}, ``Federated learning white paper v1. 0,'' 2020.

\bibitem{huang2020federated}
M.~Huang, H.~Li, B.~Bai, C.~Wang, K.~Bai, and F.~Wang, ``A federated multi-view
  deep learning framework for privacy-preserving recommendations,'' \emph{arXiv
  preprint arXiv:2008.10808}, 2020.

\bibitem{hard2018federated}
A.~Hard, K.~Rao, R.~Mathews, S.~Ramaswamy, F.~Beaufays, S.~Augenstein,
  H.~Eichner, C.~Kiddon, and D.~Ramage, ``Federated learning for mobile
  keyboard prediction,'' \emph{arXiv preprint arXiv:1811.03604}, 2018.

\bibitem{yang2019federated}
Q.~Yang, Y.~Liu, T.~Chen, and Y.~Tong, ``Federated machine learning: Concept
  and applications,'' \emph{ACM Transactions on Intelligent Systems and
  Technology (TIST)}, vol.~10, no.~2, pp. 1--19, 2019.

\bibitem{zhao2020mobile}
Y.~Zhao, J.~Zhao, L.~Jiang, R.~Tan, and D.~Niyato, ``Mobile edge computing,
  blockchain and reputation-based crowdsourcing iot federated learning: A
  secure, decentralized and privacy-preserving system,'' 2020.

\bibitem{FedTensorFlow}
{The TFF Authors}, ``{TensorFlow Federated},''
  \url{https://www.tensorflow.org/federated/}, 2019, accessed: 2021-09-20.

\bibitem{FedAI}
{The FATE Authors}, ``{Federated AI Technology Enabler},'' \url{URL
  https://www.fedai.org/}, 2019, accessed: 2021-09-20.

\bibitem{Leaf}
{The Leaf Authors}, ``{Leaf},'' \url{https://leaf.cmu.edu/}, 2019, accessed:
  2021-09-20.

\bibitem{Paddle}
{The PaddleFL Authors}, ``{PaddleFL},''
  \url{https://github.com/PaddlePaddle/PaddleFL/}, 2019, accessed: 2021-09-20.

\bibitem{erlingsson2014rappor}
{\'U}.~Erlingsson, V.~Pihur, and A.~Korolova, ``Rappor: Randomized aggregatable
  privacy-preserving ordinal response,'' in \emph{Proceedings of the 2014 ACM
  SIGSAC conference on computer and communications security}, 2014, pp.
  1054--1067.

\bibitem{AndroidFL}
{support.google}, ``{Your chats stay private while Messages improves
  suggestions},'' \url{https://support.google.com/messages/answer/9327902/},
  2019, accessed: 2021-09-20.

\bibitem{AppleFL}
{Apple}, ``{Private Federated Learning (NeurIPS 2019 Expo Talk Abstract)},''
  \url{https://nips.cc/ExpoConferences/2019/schedule?talk_id=40}, 2019,
  accessed: 2021-09-20.

\bibitem{SiriFL}
{A}pple, ``{Designing for privacy},''
  \url{https://developer.apple.com/videos/play/wwdc2019/708/}, 2019, accessed:
  2021-09-20.

\bibitem{rahulamathavan2018privacy}
Y.~Rahulamathavan, K.~R. Sutharsini, I.~G. Ray, R.~Lu, and M.~Rajarajan,
  ``Privacy-preserving ivector-based speaker verification,'' \emph{IEEE/ACM
  Transactions on Audio, Speech, and Language Processing}, vol.~27, no.~3, pp.
  496--506, 2018.

\bibitem{nagrani2017voxceleb}
A.~Nagrani, J.~S. Chung, and A.~Zisserman, ``Voxceleb: a large-scale speaker
  identification dataset,'' \emph{arXiv preprint arXiv:1706.08612}, 2017.

\bibitem{donahue2019wavegan}
C.~Donahue, J.~McAuley, and M.~Puckette, ``Adversarial audio synthesis,'' in
  \emph{ICLR}, 2019.

\bibitem{carlini2018secret}
N.~Carlini, C.~Liu, J.~Kos, {\'U}.~Erlingsson, and D.~Song, ``The secret
  sharer: Measuring unintended neural network memorization \& extracting
  secrets,'' \emph{arXiv preprint arXiv:1802.08232}, vol.~5, 2018.

\bibitem{wainwright2012privacy}
M.~J. Wainwright, M.~Jordan, and J.~C. Duchi, ``Privacy aware learning,''
  \emph{Advances in Neural Information Processing Systems}, vol.~25, 2012.

\bibitem{dwork2014algorithmic}
C.~Dwork, A.~Roth \emph{et~al.}, ``The algorithmic foundations of differential
  privacy.'' \emph{Found. Trends Theor. Comput. Sci.}, vol.~9, no. 3-4, pp.
  211--407, 2014.

\bibitem{mcmahan2017learning}
H.~B. McMahan, D.~Ramage, K.~Talwar, and L.~Zhang, ``Learning differentially
  private recurrent language models,'' \emph{arXiv preprint arXiv:1710.06963},
  2017.

\bibitem{bonawitz2017practical}
K.~Bonawitz, V.~Ivanov, B.~Kreuter, A.~Marcedone, H.~B. McMahan, S.~Patel,
  D.~Ramage, A.~Segal, and K.~Seth, ``Practical secure aggregation for
  privacy-preserving machine learning,'' in \emph{proceedings of the 2017 ACM
  SIGSAC Conference on Computer and Communications Security}, 2017, pp.
  1175--1191.

\bibitem{ghazi2019scalable}
B.~Ghazi, R.~Pagh, and A.~Velingker, ``Scalable and differentially private
  distributed aggregation in the shuffled model,'' \emph{arXiv preprint
  arXiv:1906.08320}, 2019.

\bibitem{brendan2016communication}
H.~Brendan~McMahan, E.~Moore, D.~Ramage, S.~Hampson, and B.~Ag{\"u}era~y Arcas,
  ``Communication-efficient learning of deep networks from decentralized
  data,'' \emph{ArXiv e-prints}, pp. arXiv--1602, 2016.

\bibitem{chen2020joint}
M.~Chen, Z.~Yang, W.~Saad, C.~Yin, H.~V. Poor, and S.~Cui, ``A joint learning
  and communications framework for federated learning over wireless networks,''
  \emph{IEEE Transactions on Wireless Communications}, 2020.

\bibitem{yang2019scheduling}
H.~H. Yang, Z.~Liu, T.~Q. Quek, and H.~V. Poor, ``Scheduling policies for
  federated learning in wireless networks,'' \emph{IEEE transactions on
  communications}, vol.~68, no.~1, pp. 317--333, 2019.

\bibitem{amiri2020update}
M.~M. Amiri, D.~G{\"u}nd{\"u}z, S.~R. Kulkarni, and H.~V. Poor, ``Update aware
  device scheduling for federated learning at the wireless edge,'' in
  \emph{2020 IEEE International Symposium on Information Theory (ISIT)}.\hskip
  1em plus 0.5em minus 0.4em\relax IEEE, 2020, pp. 2598--2603.

\bibitem{mcfee2015librosa}
B.~McFee, M.~McVicar, C.~Raffel, D.~Liang, O.~Nieto, J.~Moore, D.~Ellis,
  D.~Repetto, P.~Viktorin, J.~F. Santos \emph{et~al.}, ``Librosa: v0. 4.0,''
  \emph{Zenodo 2015}, 2015.

\bibitem{chatfield2014return}
K.~Chatfield, K.~Simonyan, A.~Vedaldi, and A.~Zisserman, ``Return of the devil
  in the details: Delving deep into convolutional nets,'' \emph{arXiv preprint
  arXiv:1405.3531}, 2014.

\bibitem{chung2016out}
J.~S. Chung and A.~Zisserman, ``Out of time: automated lip sync in the wild,''
  in \emph{Asian conference on computer vision}.\hskip 1em plus 0.5em minus
  0.4em\relax Springer, 2016, pp. 251--263.

\bibitem{chollet2017keras}
F.~Chollet \emph{et~al.}, ``Keras (2015),'' 2017.



\bibitem{liu2015deep}Liu, Z.; Luo, P.; Wang, X.; Tang, X. Deep learning face attributes in the wild. {\hl{In Proceedings of the} IEEE International Conference on Computer Vision, \hl{Santiago, Chile, 07-13 December} 2015}; pp. 3730--3738.

\bibitem{huang2008labeled}Huang, G.; Mattar, M.; Berg, T.; Learned-Miller, E. Labeled Faces in the Wild: A Database Forstudying Face Recognition in Unconstrained Environments. 2008. Available online: \url{https://hal.inria.fr/inria-00321923}

\bibitem{wolf2011face}Wolf, L.; Hassner, T.; Maoz, I. Face recognition in unconstrained videos with matched background similarity. {\hl{In Proceedings of the} CVPR}, \hl{Colorado Springs, CO, USA, 20-25 June} 2011; pp. 529--534.

\bibitem{zheng2017cross}Zheng, T.; Deng, W.; Hu, J. Cross-age lfw: A database for studying cross-age face recognition in unconstrained environments. {\em arXiv } \textbf{2017}, arXiv:1708.08197.

\bibitem{cfp-paper}S. Sengupta Frontal to Profile Face Verification in the Wild. {\hl{In Proceedings of the}  IEEE Conference on Applications of Computer Vision, \hl{Lake Placid, NY, USA, 07-10 March} 2016.}

%i added these
\bibitem{sFace} F. Boutros, M. Huber, P. Siebke, T. Rieber, and N. Damer. SFace: Privacy-friendly and Accurate Face Recognition using Synthetic Data. In \textit{Proceedings of the 2022 IEEE International Joint Conference on Biometrics (IJCB)}, pages 1-11, 2022. doi:10.1109/IJCB54206.2022.10007961.


\end{thebibliography}

